FLEXIS: FLEXible Frequent Subgraph Mining using Maximal Independent Sets

Frequent Subgraph Mining (FSM) is the process of identifying common subgraph patterns that surpass a predefined frequency threshold. While FSM is widely applicable in fields like bioinformatics, chemical analysis, and social network anomaly detection, its execution remains time-consuming and complex. This complexity stems from the need to recognize high-frequency subgraphs and ascertain if they exceed the set threshold. Current approaches to identifying these patterns often rely on edge or vertex extension methods. However, these strategies can introduce redundancies and cause increased latency. To address these challenges, this paper introduces a novel approach for identifying potential k-vertex patterns by combining two frequently observed (k - 1)-vertex patterns. This method optimizes the breadth-]first search, which allows for quicker search termination based on vertices count and support value. Another challenge in FSM is the validation of the presumed pattern against a specific threshold. Existing metrics, such as Maximum Independent Set (MIS) and Minimum Node Image (MNI), either demand significant computational time or risk overestimating pattern counts. Our innovative approach aligns with the MIS and identifies independent subgraphs. Through the "Maximal Independent Set" metric, this paper offers an efficient solution that minimizes latency and provides users with control over pattern overlap. Through extensive experimentation, our proposed method achieves an average of 10.58x speedup when compared to GraMi and an average 3x speedup when compared to T-FSM

==> json/papers.json <==
{
  "frameworks": [
    {
      "name": "GraMi",
      "year": 2014,
      "code": "https://github.com/ehab-abdelhamid/GraMi",
      "paper": "https://scholar.archive.org/work/5k2jy6ppubhr7ntungif6mycrm/access/wayback/http://www.vldb.org:80/pvldb/vol7/p517-elseidy.pdf",
      "tags": [ "cpu", "sg", "MNI" ]
    },
    {
      "name": "Sandslash",
      "year": 2020,
      "code": "https://github.com/chenxuhao/GraphMiner",
      "paper": "https://chenxuhao.github.io/docs/ics-2021.pdf",
      "tags": [ "sg" ]
    },
    {
      "name": "Arabesque",
      "year": 2015,
      "code": "https://github.com/qcri/Arabesque",
      "paper": "https://scholar.archive.org/work/cghqjugew5eszhkkepvjejpht4/access/wayback/http://www.cs.rpi.edu:80/~zaki/PaperDir/SOSP15.pdf",
      "tags": [ "sg", "dist", "bfs" ]
    },
    {
      "name": "EmptyHeaded",
      "year": 2017,
      "code": "",
      "paper": "https://www.ncbi.nlm.nih.gov/pmc/articles/PMC5221635/",
      "tags": [ "na" ]
    },
    {
      "name": "Peregrine",
      "year": 2020,
      "code": "https://github.com/pdclab/peregrine",
      "paper": "https://www.cs.sfu.ca/~keval/contents/papers/peregrine-eurosys20.pdf",
      "tags": [ "sg", "bfs", "Do" ]
    },
    {
      "name": "DIMMining",
      "year": 2022,
      "code": "",
      "paper": "https://dl.acm.org/doi/pdf/10.1145/3470496.3527388",
      "tags": [ "na" ]
    },
    {
      "name": "FINGERS",
      "year": 2022,
      "code": "",
      "paper": "https://dl.acm.org/doi/pdf/10.1145/3503222.3507730",
      "tags": [ "acc" ]
    },
    {
      "name": "SparseCore",
      "year": 2022,
      "code": "",
      "paper": "https://dl.acm.org/doi/pdf/10.1145/3503222.3507705",
      "tags": [ "sg", "MNI", "ISA" ]
    },
    {
      "name": "G2Miner",
      "year": 2022,
      "code": "https://github.com/chenxuhao/GraphMiner",
      "paper": "https://www.usenix.org/system/files/osdi22-chen.pdf",
      "tags": [ "sg", "cpu", "gpu" ]
    },
    {
      "name": "T-FSM",
      "year": 2023,
      "code": "https://github.com/lyuheng/T-FSM",
      "paper": "https://dl.acm.org/doi/abs/10.1145/3588928",
      "tags": [ "MNI", "sg", "cpu", "T", "sigmod" ]
    },
    {
      "name": "SATMargin",
      "year": 2022,
      "code": "https://github.com/MuyiLiu2022/SATMargin-and-Baselines",
      "paper": "https://dl.acm.org/doi/abs/10.1145/3485447.3512196",
      "tags": [ "mal", "trans" ]
    },
    {
      "name": "ScaleMine",
      "year": 2016,
      "code": "https://github.com/ehab-abdelhamid/ScaleMine",
      "paper": "https://ieeexplore.ieee.org/document/7877139",
      "tags": [ "ap", "na" ]
    },
    {
      "name": "DistGraph",
      "year": 2016,
      "code": "",
      "paper": "http://www.cs.rpi.edu/~zaki/PaperDir/DMKD16-DistGraph.pdf",
      "tags": [ "dist", "sg", "na" ]
    },
    {
      "name": "Pangolin",
      "year": 2020,
      "code": "https://github.com/chenxuhao/GraphMiner",
      "paper": "https://www.vldb.org/pvldb/vol13/p1190-chen.pdf",
      "tags": [ "cpu","gpu", "ra", "bfs" ]
    },
    {
      "name": "RStream",
      "year": 2018,
      "code": "https://github.com/rstream-system/RStream",
      "paper": "https://www.usenix.org/system/files/osdi18-wang.pdf",
      "tags": [ "bfs", "dist" ]
    },
    {
      "name": "Fractal",
      "year": 2019,
      "code": "",
      "paper": "https://viniciusvdias.github.io/publication/dias-2019-fractal/dias-2019-fractal.pdf",
      "tags": [ "dist", "ra", "sigmod" ]
    }
  ]
}


==> results/eecs1.30m/artifacts/plotTable/csv/p2p-Gnutella08.csv <==
support,slider,found,searched,timeTaken,memoryUsed
100,GraMi,125,6825,145.102,1336.21484375
100,1.0,120,6016,1.222,50.2
50,GraMi,276,14726,380.759,1626.50390625
50,1.0,139,6567,1.5219999999999998,53.712


==> results/eecs1.30m/artifacts/plotTable/csv/soc-Epinions1.csv <==
support,slider,found,searched,timeTaken,memoryUsed
8000,GraMi,0,125,2.297,824.06640625
8000,1.0,0,450,2.05,61.448
4000,GraMi,0,125,16.648,1004.45703125
4000,1.0,0,450,1.67,61.348
3000,GraMi,0,125,15.346,1035.7734375
3000,1.0,0,450,2.002,61.424
1000,1.0,100,4550,17.505999999999997,67.62


==> results/eecs1.30m/artifacts/plotTable/csv/soc-Slashdot0902.csv <==
support,slider,found,searched,timeTaken,memoryUsed
8000,GraMi,0,125,45.49,1726.1015625
8000,1.0,0,450,2.941,97.864
4000,GraMi,0,125,46.795,1147.7578125
4000,1.0,0,450,3.014,97.852
3000,1.0,0,450,3.145,97.872


==> results/eecs1.30m/artifacts/plotTable/csv/test10.csv <==
support,slider,found,searched,timeTaken,memoryUsed
2,GraMi,19,70,0.159,59.1015625
2,1.0,9,52,0.003,5.288
1,GraMi,484,2596,2.42,596.16015625
1,1.0,313,2836,0.42900000000000005,40.188


==> results/eecs1.30m/artifacts/plotTable/csv/wiki-Vote.csv <==
support,slider,found,searched,timeTaken,memoryUsed
700,GraMi,0,125,0.274,197.62890625
700,1.0,0,447,0.204,14.172
600,GraMi,0,125,0.285,196.578125
600,1.0,0,447,0.204,14.152
500,GraMi,0,125,0.333,191.421875
500,1.0,0,447,0.20299999999999999,14.192
400,GraMi,0,125,2.005,210.796875
400,1.0,0,447,0.20299999999999999,14.176
300,GraMi,91,4197,82.885,1382.359375
300,1.0,0,447,0.206,14.212
200,1.0,95,4089,1.7449999999999997,38.26


==> results/x399.5m/artifacts/plot/csv/p2p-Gnutella08.csv <==
support,slider,found,searched,timeTaken,memoryUsed
100,GraMi,125,6825,84.058,507.47265625
100,1.0,120,6016,0.7250000000000001,50.1
90,GraMi,125,6825,91.347,532.9609375
90,1.0,125,6500,0.769,53.6
80,GraMi,125,6825,94.229,503.8125
80,1.0,125,6500,0.772,53.604
70,GraMi,125,6825,98.261,520.98046875
70,1.0,125,6500,0.778,53.56
60,GraMi,129,6932,96.405,536.62109375
60,1.0,125,6500,0.774,53.604
50,GraMi,276,14726,222.601,648.35546875
50,1.0,139,6567,0.783,53.616


==> results/x399.5m/artifacts/plot/csv/soc-Epinions1.csv <==
support,slider,found,searched,timeTaken,memoryUsed
8000,GraMi,0,125,1.079,875.8671875
8000,1.0,0,450,1.3920000000000001,61.34
7000,GraMi,0,125,1.395,812.45703125
7000,1.0,0,450,1.394,61.304
6000,GraMi,0,125,1.073,827.63671875
6000,1.0,0,450,1.398,61.312
5000,GraMi,0,125,1.009,772.3671875
5000,1.0,0,450,1.398,61.248
4000,GraMi,0,125,10.237,955.48046875
4000,1.0,0,450,1.863,61.352
3500,GraMi,0,125,10.031,955.5
3500,1.0,0,450,1.3900000000000001,61.272
3000,GraMi,0,125,10.275,1024.40625
3000,1.0,0,450,1.3920000000000001,61.34
2500,GraMi,0,125,10.325,1039.921875
2500,1.0,0,450,1.8559999999999999,61.268
2000,GraMi,0,125,10.406,993.640625
2000,1.0,0,450,1.395,61.304
1500,1.0,0,450,1.393,61.256
1000,1.0,100,4550,13.321,67.52


==> results/x399.5m/artifacts/plot/csv/soc-Slashdot0902.csv <==
support,slider,found,searched,timeTaken,memoryUsed
8000,GraMi,0,125,27.305,1715.94140625
8000,1.0,0,450,2.386,97.716
7000,GraMi,0,125,28.134,1877.31640625
7000,1.0,0,450,2.388,97.768
6000,GraMi,0,125,29.227,1590.37109375
6000,1.0,0,450,2.371,97.676
5000,GraMi,0,125,29.733,1858.26171875
5000,1.0,0,450,3.278,97.768
4000,GraMi,0,125,28.825,1834.14453125
4000,1.0,0,450,2.372,97.776
3500,GraMi,0,125,30.566,1961.63671875
3500,1.0,0,450,2.372,97.684
3000,1.0,0,450,2.3739999999999997,97.688
2500,1.0,0,450,2.378,97.684
2000,1.0,86,3543,18.687,97.76
1500,1.0,100,4550,23.805,97.696


==> results/x399.5m/artifacts/plot/csv/test10.csv <==
support,slider,found,searched,timeTaken,memoryUsed
2,GraMi,19,70,0.093,54.5703125
2,1.0,9,52,0.002,5.296
1,GraMi,484,2596,1.323,466.296875
1,1.0,313,2836,0.259,39.92


==> results/x399.5m/artifacts/plot/csv/wiki-Vote.csv <==
support,slider,found,searched,timeTaken,memoryUsed
700,GraMi,0,125,0.2,219.09375
700,1.0,0,447,0.109,14.028
600,GraMi,0,125,0.214,223.10546875
600,1.0,0,447,0.107,14.116
500,GraMi,0,125,0.199,226.2734375
500,1.0,0,447,0.108,14.108
400,GraMi,0,125,1.332,264.19140625
400,1.0,0,447,0.112,14.056
300,GraMi,91,4197,46.715,529.1796875
300,1.0,0,447,0.108,14.052
200,1.0,95,4089,1.053,38.2
150,1.0,1084,60905,69.309,509.864


==> results/x399.5m/artifacts/plotTable/csv/p2p-Gnutella08.csv <==
support,slider,found,searched,timeTaken,memoryUsed
100,GraMi,125,6825,84.058,507.47265625
100,1.0,120,6016,0.7250000000000001,50.1
90,GraMi,125,6825,91.347,532.9609375
90,1.0,125,6500,0.769,53.6
80,GraMi,125,6825,94.229,503.8125
80,1.0,125,6500,0.772,53.604
70,GraMi,125,6825,98.261,520.98046875
70,1.0,125,6500,0.778,53.56
60,GraMi,129,6932,96.405,536.62109375
60,1.0,125,6500,0.774,53.604
50,GraMi,276,14726,222.601,648.35546875
50,1.0,139,6567,0.783,53.616


==> results/x399.5m/artifacts/plotTable/csv/soc-Epinions1.csv <==
support,slider,found,searched,timeTaken,memoryUsed
8000,GraMi,0,125,1.079,875.8671875
8000,1.0,0,450,1.3920000000000001,61.34
7000,GraMi,0,125,1.395,812.45703125
7000,1.0,0,450,1.394,61.304
6000,GraMi,0,125,1.073,827.63671875
6000,1.0,0,450,1.398,61.312
5000,GraMi,0,125,1.009,772.3671875
5000,1.0,0,450,1.398,61.248
4000,GraMi,0,125,10.237,955.48046875
4000,1.0,0,450,1.863,61.352
3500,GraMi,0,125,10.031,955.5
3500,1.0,0,450,1.3900000000000001,61.272
3000,GraMi,0,125,10.275,1024.40625
3000,1.0,0,450,1.3920000000000001,61.34
2500,GraMi,0,125,10.325,1039.921875
2500,1.0,0,450,1.8559999999999999,61.268
2000,GraMi,0,125,10.406,993.640625
2000,1.0,0,450,1.395,61.304
1500,1.0,0,450,1.393,61.256
1000,1.0,100,4550,13.321,67.52


==> results/x399.5m/artifacts/plotTable/csv/soc-Slashdot0902.csv <==
support,slider,found,searched,timeTaken,memoryUsed
8000,GraMi,0,125,27.305,1715.94140625
8000,1.0,0,450,2.386,97.716
7000,GraMi,0,125,28.134,1877.31640625
7000,1.0,0,450,2.388,97.768
6000,GraMi,0,125,29.227,1590.37109375
6000,1.0,0,450,2.371,97.676
5000,GraMi,0,125,29.733,1858.26171875
5000,1.0,0,450,3.278,97.768
4000,GraMi,0,125,28.825,1834.14453125
4000,1.0,0,450,2.372,97.776
3500,GraMi,0,125,30.566,1961.63671875
3500,1.0,0,450,2.372,97.684
3000,1.0,0,450,2.3739999999999997,97.688
2500,1.0,0,450,2.378,97.684
2000,1.0,86,3543,18.687,97.76
1500,1.0,100,4550,23.805,97.696


==> results/x399.5m/artifacts/plotTable/csv/test10.csv <==
support,slider,found,searched,timeTaken,memoryUsed
2,GraMi,19,70,0.093,54.5703125
2,1.0,9,52,0.002,5.296
1,GraMi,484,2596,1.323,466.296875
1,1.0,313,2836,0.259,39.92


==> results/x399.5m/artifacts/plotTable/csv/wiki-Vote.csv <==
support,slider,found,searched,timeTaken,memoryUsed
700,GraMi,0,125,0.2,219.09375
700,1.0,0,447,0.109,14.028
600,GraMi,0,125,0.214,223.10546875
600,1.0,0,447,0.107,14.116
500,GraMi,0,125,0.199,226.2734375
500,1.0,0,447,0.108,14.108
400,GraMi,0,125,1.332,264.19140625
400,1.0,0,447,0.112,14.056
300,GraMi,91,4197,46.715,529.1796875
300,1.0,0,447,0.108,14.052
200,1.0,95,4089,1.053,38.2
150,1.0,1084,60905,69.309,509.864

